Entropy of real rational surface automorphisms

We compare real and complex dynamics for automorphisms of rational surfaces that are obtained by lifting \chg{some} quadratic birational maps of the plane. In particular, we show how to exploit the existence of an invariant cubic curve to understand how the real part of an automorphism acts on homology. We apply this understanding to give examples where the entropy of the full (complex) automorphism is the same as its real restriction. Conversely and by different methods, we exhibit different examples where the entropy is strictly decreased by restricting to the real part of the surface. Finally, we give an example of a rational surface automorphism with positive entropy whose periodic cycles are all real.

==> 13.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '13.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{562.3249882bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38523096)%
    \put(0,0){\includegraphics[width=\unitlength]{13.pdf}}%
    \put(0.93831484,0.17544881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_
{fix}
$}}}%
    \put(0.68143965,0.29098124){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}%
    \put(0.00913954,0.1613146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_j=0$}}}%
    \put(0.29366873,0.23198598){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_j=1$}}}%
    \put(0.67836691,0.15762738){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_j=2$}}}%
    \put(0.8307714,0.2221534){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_j=3$}}}%
    \put(0.46635276,0.32846777){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U^+$}}}%
    \put(0.43193884,0.03349154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U^-$}}}%
    \put(0.00200728,0.20764737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.21070666,0.17667793){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_1$}}}%
    \put(0.38804173,0.17672942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_2$}}}%
    \put(0.59145245,0.17672946){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_3$}}}%
    \put(0.83849507,0.17672946){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_4$}}}%
  \end{picture}%
\endgroup%

